CoSPlay: Cooperative Self-Play at Test-Time with Self-Generated Code and Unit Test

Recently, Reinforcement Learning with Verifiable Rewards (RLVR) and Test-Time Scaling (TTS) have advanced LLM code generation through executable verification. Yet Ground-Truth Unit Tests (GT UTs) remain a bottleneck: SOTA RLVR methods require them for costly training, while existing TTS methods lose competitiveness without them. This motivates GT-free TTS, where existing methods directly use self-generated UTs to refine and select code candidates. Yet such UTs are often noisy or spuriously coupled with wrong code, and UT quality in turn cannot be validated without reliable code. The key challenge is therefore to jointly improve both. To this end, we present CoSPlay, a GT-free, training-free framework that jointly improves codes and UTs through cooperative self-play. It first explores diverse solution ideas and identifies their potential failure modes to produce discriminative UT ideas. It then uses bidirectional pass-count signals from the Code-UT execution matrix to iteratively prune or fix weak codes and refresh or replace unreliable UTs, letting the two pools co-evolve. Finally, when multiple codes remain tied at the highest pass count, it picks the final code from the largest output-consensus cluster, since correct codes agree on the same inputs while wrong codes diverge. Experiments on four challenging benchmarks show that CoSPlay on Qwen2.5-7B-Instruct improves average BoN from 22.1% to 33.2% and UT accuracy from 14.6% to 78.3%, matching or surpassing the RLVR model CURE-7B. When applied to CURE-7B, it further improves BoN by 5.7%. CoSPlay also generalizes across diverse backbones and outperforms GT-free TTS baselines under comparable token budgets, with continued gains as the budget scales up. These results suggest a scalable inference strategy for competitive code generation without any GT data.

==> case_study/14B_second_high/case_original_idea.txt <==
(*@\textbf{Attack Idea:}@*)
If c is larger than m but a and b are both smaller than m, the algorithm might incorrectly assume all seats can be filled without considering the actual number of available seats.
(*@\textcolor{gray}{\rule{\linewidth}{0.4pt}}@*)
(*@\textbf{Input:}@*)

1
10 4 4 11
(*@\textcolor{gray}{\rule{\linewidth}{0.4pt}}@*)
(*@\textbf{Test output:}@*)
19

(*@\textbf{Buggy-code output:}@*)
10

(*@\textbf{Fixed-code output:}@*)
19
(*@\textcolor{gray}{\rule{\linewidth}{0.4pt}}@*)
(*@\textbf{UT Explanation:}@*)

1. We have 1 test case with the input values (*@\( m = 10 \)@*), (*@\( a = 4 \)@*), (*@\( b = 4 \)@*), and (*@\( c = 11 \)@*).
2. There are 10 seats in each of the 2 rows, so a total of 20 seats.
3. (*@\( a \)@*) monkeys (4 monkeys) want to sit in row 1.
4. (*@\( b \)@*) monkeys (4 monkeys) want to sit in row 2.
5. (*@\( c \)@*) monkeys (11 monkeys) have no preference.
6. We need to maximize the number of monkeys seated, following their seating preferences.
7. We first seat the (*@\( a \)@*) monkeys in row 1 and (*@\( b \)@*) monkeys in row 2, which takes up 4 seats in each row.
8. There are (*@\( 10 - 4 = 6 \)@*) seats left in row 1 and (*@\( 10 - 4 = 6 \)@*) seats left in row 2.
9. We now seat the (*@\( c \)@*) monkeys, starting with those with no preference:
    (*@$\bullet$\hspace{0.5em}@*) We can seat up to 6 of these monkeys in row 1 since there are 6 seats left.
    (*@$\bullet$\hspace{0.5em}@*)  After seating 6 monkeys in row 1, we have (*@\( 11 - 6 = 5 \)@*) monkeys left.
    (*@$\bullet$\hspace{0.5em}@*)  We can then seat the remaining 5 monkeys in row 2 since there are 6 seats left.
10. Therefore, we have seated 4 monkeys in row 1, 4 monkeys in row 2, and 6 monkeys in row 1 plus 5 monkeys in row 2, which totals to (*@\( 4 + 4 + 6 + 5 = 19 \)@*) monkeys.


==> case_study/14B_second_high/fix_code.txt <==
(*@\textbf{Analysis:}@*)
The error is a logical error (wrong answer), as the code runs but produces the wrong output. Let's trace the logic to find the divergence from the expected output.

Given:
(*@$\bullet$\hspace{0.5em}@*)  The input is `10 4 4 11`, where `m = 10`, `a = 4`, `b = 4`, and `c = 11`.
(*@$\bullet$\hspace{0.5em}@*)  We are trying to maximize the number of seated monkeys by considering monkeys' preferences and available seats.

The code fails because it does not correctly handle the scenario where there are more no-preference monkeys (c) than the remaining seats after seating monkeys with preferences. Specifically, the logic does not account for the optimal distribution of no-preference monkeys to fill the available seats efficiently.

Let's walk through the correct logic:
1. If `a > m`, then the number of monkeys that can sit in row 1 is limited to `m`.
2. If `b > m`, then the number of monkeys that can sit in row 2 is limited to `m`.
3. The remaining seats after seating monkeys with preferences are `2 * m - (a + b)`.
4. If there are more no-preference monkeys than remaining seats, only the available seats can be filled.


(*@\textbf{Fixed Code}@*)

def max_seats(m, a, b, c):
    # Limit monkeys preferring row 1 and row 2 to the available seats
    a = min(a, m)
    b = min(b, m)
    
    # Calculate the remaining seats after seating monkeys with preferences
    remaining_seats = 2 * m - (a + b)
    
    # Monkeys with no preference can be seated in either row
    seated_monkeys = a + b
    
    # Add as many no-preference monkeys as possible
    if remaining_seats >= c:
        seated_monkeys += c
    else:
        seated_monkeys += remaining_seats
    
    return seated_monkeys

t = int(input())
for _ in range(t):
    m, a, b, c = map(int, input().split())
    print(max_seats(m, a, b, c))


(*@\textbf{Fixed-Code Explanation}@*)

(*@$\bullet$\hspace{0.5em}@*)  We first limit `a` and `b` to the number of seats in their respective rows.
(*@$\bullet$\hspace{0.5em}@*)  Calculate the total remaining seats after seating `a` and `b` as `remaining_seats = 2 * m - (a + b)`.
(*@$\bullet$\hspace{0.5em}@*)  Add the maximum number of no-preference monkeys that can be seated based on the remaining seats.

This should correctly handle the given test cases and others as well.

==> case_study/14B_second_high/original_code.txt <==
def max_seats(m, a, b, c):
    # Limit monkeys preferring row 1 and row 2 to the available seats
    a = min(a, m)
    b = min(b, m)
    
    # Remaining seats after seating the monkeys with preferences
    remaining_seats = m - (a + b)
    
    # Monkeys with no preference can be seated in either row
    seated_monkeys = a + b
    
    # Add as many no-preference monkeys as possible
    if remaining_seats >= c:
        seated_monkeys += c
    else:
        seated_monkeys += remaining_seats
    
    return seated_monkeys

t = int(input())
for _ in range(t):
    m, a, b, c = map(int, input().split())
    print(max_seats(m, a, b, c))

==> case_study/14B_second_high/problem.txt <==
Ball is the teacher in Paperfold University. The seats of his classroom are arranged in (*@\(2\)@*) rows with (*@\(m\)@*) seats each.

Ball is teaching (*@\(a + b + c\)@*) monkeys, and he wants to assign as many monkeys to a seat as possible. Ball knows that (*@\(a\)@*) of them only want to sit in row (*@\(1\)@*), (*@\(b\)@*) of them only want to sit in row (*@\(2\)@*), and (*@\(c\)@*) of them have no preference. Only one monkey may sit in each seat, and each monkey's preference must be followed if it is seated.

What is the maximum number of monkeys that Ball can seat?

Input format:
The first line contains an integer (*@\(t\)@*) ((*@\(1 \leq t \leq 10^4\)@*)) (*@\textemdash{}@*) the number of test cases.

Each test case contains four integers (*@\(m\)@*), (*@\(a\)@*), (*@\(b\)@*), and (*@\(c\)@*) ((*@\(1 \leq m, a, b, c \leq 10^8\)@*)).
Output format:
For each test case, output the maximum number of monkeys you can seat.
Example Input 0:
5
10 5 5 10
3 6 1 1
15 14 12 4
1 1 1 1
420 6 9 69

Example Output 0:
20
5
30
2
84

Notes:
In the second test case, (*@\(6\)@*) monkeys want to sit in the front row, but only (*@\(3\)@*) seats are available. The monkeys that have no preference and the monkeys who prefer sitting in the second row can sit in the second row together. Thus, the answer is (*@\(3+2=5\)@*).

==> case_study/14B_second_low/question.txt <==
Given are two integer sequences of (*@$N$@*) elements each: (*@$A_1,\ldots,A_N$@*) and (*@$B_1,\ldots,B_N$@*). Determine if it is possible to do the following operation at most (*@$N-2$@*) times (possibly zero) so that for every integer (*@$i$@*) from (*@$1$@*) to (*@$N$@*), (*@$A_i \leq B_i$@*) holds:

(*@$\bullet$\hspace{0.5em}@*) Choose two distinct integers (*@$x$@*) and (*@$y$@*) between (*@$1$@*) and (*@$N$@*) (inclusive), and swap the values of (*@$A_x$@*) and (*@$A_y$@*).

(*@\textbf{Constraints}@*)

(*@$\bullet$\hspace{0.5em}@*)  (*@$2 \leq N \leq 10^5$@*)
(*@$\bullet$\hspace{0.5em}@*)  (*@$1 \leq A_i,B_i \leq 10^9$@*)

(*@\textbf{Input}@*)

Input is given from Standard Input in the following format:

(*@$N$@*)
(*@$A_{1}$ $A_{2}$ ... $A_{N}$@*)
(*@$B_{1}$ $B_{2}$ ... $B_{N}$@*)

(*@\textbf{Output}@*)

If the objective is achievable, print `Yes`; if it is not, print `No`.

(*@\textbf{Examples}@*)

Input
3
1 3 2
1 2 3

Output
Yes
(*@\textcolor{gray}{\rule{\linewidth}{0.4pt}}@*)
Input
3
1 2 3
2 2 2

Output
No
(*@\textcolor{gray}{\rule{\linewidth}{0.4pt}}@*)
Input
6
3 1 2 6 3 4
2 2 8 3 4 3

Output
Yes


==> case_study/14B_second_low/right_ut.txt <==
(*@\textbf{Input:}@*)
5
1 2 3 4 999999999
1 2 3 4 5

(*@\textbf{Generated expected output:}@*)
No

(*@\textbf{Buggy-code output:}@*)
Yes

(*@\textbf{Explanation:}@*)
The correct answer is `No`. The largest value in (*@$A$@*) is `999999999`, while the largest value in (*@$B$@*) is `5`. Since `999999999` is greater than every element in (*@$B$@*), this element cannot be placed at any position satisfying (*@$A_i \leq B_i$@*). Therefore, the objective is impossible regardless of how the allowed swaps are used.

(*@\textbf{Effect:}@*)
With this corrected oracle, the buggy code would output `Yes` and fail the UT, while the correct reference code outputs `No` and passes it.


==> case_study/14B_second_low/wrong_code.txt <==
# Read input
N = int(input())
A = list(map(int, input().split()))
B = list(map(int, input().split()))

# Initialize counters
greater_than_all_B_count = 0
greater_than_all_A_count = 0

# Count the number of elements in A that are greater than all elements in B
for i in range(N):
    if all(A[i] > b for b in B if b != B[i]):
        greater_than_all_B_count += 1

# Count the number of elements in B that are greater than all elements in A
for i in range(N):
    if all(B[i] > a for a in A if a != A[i]):
        greater_than_all_A_count += 1

# Determine whether the requirement is satisfied based on the observed conditions
if greater_than_all_B_count > 1 or (greater_than_all_B_count == 1 and greater_than_all_A_count == 0):
    print("No")
else:
    print("Yes")

==> case_study/14B_second_low/wrong_ut.txt <==
(*@\textbf{Input:}@*)
5
1 2 3 4 999999999
1 2 3 4 5

(*@\textbf{Generated expected output:}@*)
Yes

(*@\textbf{Buggy-code output:}@*)
Yes

(*@\textbf{Correct-reference output:}@*)
No

(*@\textbf{Coupling analysis:}@*)
This generated UT has a wrong oracle. The value `999999999` in (*@$A$@*) is larger than every value in (*@$B$@*), whose maximum is only `5`. Therefore, no permutation of (*@$A$@*) can make (*@$A_i \leq B_i$@*) hold for all positions, so the GT output is `No`. However, the buggy code outputs `Yes`, matching the wrong oracle, while the correct reference code outputs `No`. Thus, this wrong UT rewards the wrong code and penalizes the correct code, forming a clean Code--UT coupling case.


==> case_study/7B_second_high/case_original_idea.txt <==
(*@\textbf{Attack idea:}@*)
This case targets buggy solutions that compare an incorrect quantity for each side of the balance scale instead of comparing the total weights. With (*@$A=10$@*) and (*@$B=10$@*), the left pan has total weight (*@$20$@*). With (*@$C=1$@*) and (*@$D=1$@*), the right pan has total weight (*@$2$@*). Therefore, the correct answer is `Left`. The original buggy code compares reciprocal sums, which reverses the decision on this input and produces `Right`.
(*@\textcolor{gray}{\rule{\linewidth}{0.4pt}}@*)
(*@\textbf{Input:}@*)
10 10 1 1
(*@\textcolor{gray}{\rule{\linewidth}{0.4pt}}@*)
(*@\textbf{Expected output:}@*)
Left

(*@\textbf{Buggy-code output:}@*)
Right

(*@\textbf{Fixed-code output:}@*)
Left
(*@\textcolor{gray}{\rule{\linewidth}{0.4pt}}@*)
(*@\textbf{UT Explanation:}@*)
The total weight on the left pan is (*@$A+B=10+10=20$@*), while the total weight on the right pan is (*@$C+D=1+1=2$@*). Since (*@$20>2$@*), the balance scale tips to the left, so the correct output is `Left`. This UT exposes the buggy implementation because comparing reciprocal sums gives (*@$1/10+1/10=0.2$@*) on the left and (*@$1/1+1/1=2$@*) on the right, which incorrectly leads the buggy code to output `Right`.

==> case_study/7B_second_high/fix_code.txt <==
# Read input from standard input
A, B, C, D = map(int, input().split())

# Calculate the total weight for the left and right pans
left_sum = A + B
right_sum = C + D

# Determine the result based on the comparison of the sums
if left_sum > right_sum:
    print("Left")
elif left_sum == right_sum:
    print("Balanced")
else:
    print("Right")

(*@\textbf{Fixed-Code Explanation}@*)

The failure type is a logical error. The original code runs successfully but produces the wrong answer because it computes `1/A + 1/B` and `1/C + 1/D` instead of comparing the actual total weights. The correct logic is to compute `A + B` for the left pan and `C + D` for the right pan, then compare these two values. On the UT below, the fixed code outputs `Left`, matching the correct expected output.


==> case_study/7B_second_high/original_code.txt <==
# Read input from standard input
A, B, C, D = map(int, input().split())

# Calculate the sum of reciprocals for the left and right pans
left_sum = 1/A + 1/B
right_sum = 1/C + 1/D

# Determine the result based on the comparison of the sums
if left_sum > right_sum:
    print("Left")
elif left_sum == right_sum:
    print("Balanced")
else:
    print("Right")


==> case_study/7B_second_high/problem.txt <==
A balance scale tips to the left if (*@$L > R$@*), where (*@$L$@*) is the total weight of the masses on the left pan and (*@$R$@*) is the total weight of the masses on the right pan. Similarly, it balances if (*@$L = R$@*), and tips to the right if (*@$L < R$@*). Takahashi placed a mass of weight (*@$A$@*) and a mass of weight (*@$B$@*) on the left pan of a balance scale, and placed a mass of weight (*@$C$@*) and a mass of weight (*@$D$@*) on the right pan. Print `Left` if the balance scale tips to the left; print `Balanced` if it balances; print `Right` if it tips to the right.

(*@\textbf{Constraints}@*)

(*@$\bullet$\hspace{0.5em}@*)  (*@$1 \leq A,B,C,D \leq 10$@*)
(*@$\bullet$\hspace{0.5em}@*)  All input values are integers.
(*@\textcolor{gray}{\rule{\linewidth}{0.4pt}}@*)
(*@\textbf{Input}@*)

Input is given from Standard Input in the following format:

A B C D

(*@\textbf{Output}@*)

Print `Left` if the balance scale tips to the left; print `Balanced` if it balances; print `Right` if it tips to the right.
(*@\textcolor{gray}{\rule{\linewidth}{0.4pt}}@*)
(*@\textbf{Examples:}@*)
Input
3 8 7 1

Output
Left
(*@\textcolor{gray}{\rule{\linewidth}{0.4pt}}@*)
Input
3 4 5 2

Output
Balanced
(*@\textcolor{gray}{\rule{\linewidth}{0.4pt}}@*)
Input
1 7 6 4

Output
Right


==> case_study/7B_second_low/question.txt <==
Given a set of $N$ axis-aligned rectangular seals, find the number of overlapped seals on the region which has the maximum number of overlapped seals.

(*@\textbf{Constraints}@*)

(*@$\bullet$\hspace{0.5em}$1 \leq N \leq 100000$@*)
(*@$\bullet$\hspace{0.5em}$0 \leq x_{1,i} < x_{2,i} \leq 1000$@*)
(*@$\bullet$\hspace{0.5em}$0 \leq y_{1,i} < y_{2,i} \leq 1000$@*)
(*@$\bullet$\hspace{0.5em}$x_{1,i}, y_{1,i}, x_{2,i}, y_{2,i}$@*) are given in integers

(*@\textbf{Input}@*)

The input is given in the following format.

(*@$N$@*)
(*@$x_{1,1}$ $y_{1,1}$ $x_{2,1}$ $y_{2,1}$@*)
(*@$x_{1,2}$ $y_{1,2}$ $x_{2,2}$ $y_{2,2}$@*)
:
(*@$x_{1,N}$ $y_{1,N}$ $x_{2,N}$ $y_{2,N}$@*)

(*@$(x_{1,i}, y_{1,i})$@*) and (*@$(x_{2,i}, y_{2,i})$@*) are the coordinates of the top-left and the bottom-right corner of the (*@$i$@*)-th seal respectively.

(*@\textbf{Output}@*)

Print the maximum number of overlapped seals in a line.
(*@\textcolor{gray}{\rule{\linewidth}{0.4pt}}@*)
(*@\textbf{Examples:}@*)

(*@\textbf{Input}@*)
2
0 0 3 2
2 1 4 3
(*@\textbf{Output}@*)
2
(*@\textcolor{gray}{\rule{\linewidth}{0.4pt}}@*)
(*@\textbf{Input}@*)
2
0 0 2 2
2 0 4 2
(*@\textbf{Output}@*)
1
(*@\textcolor{gray}{\rule{\linewidth}{0.4pt}}@*)
(*@\textbf{Input}@*)
3
0 0 2 2
0 0 2 2
0 0 2 2
(*@\textbf{Output}@*)
3

==> case_study/7B_second_low/right_ut.txt <==
(*@\textbf{Input:}@*)
3
0 0 1 2
1 0 2 2
0 1 1 3

(*@\textbf{Generated expected output:}@*)
3

(*@\textbf{Buggy-code output:}@*)
4

==> case_study/7B_second_low/wrong_code.txt <==
def read_rectangle():
    x1, y1, x2, y2 = map(int, input().split())
    return (x1, y1, x1, y2), (x2, y1, x2, y2)

def preprocess_rectangles():
    rectangles = []
    for _ in range(int(input())):
        top_left, bottom_right = read_rectangle()
        rectangles.append(top_left)
        rectangles.append(bottom_right)
    rectangles.sort(key=lambda x: (x[0], x[1]))
    return rectangles

def count_overlaps(rectangles):
    events = []
    for (x1, y1, x2, y2), (x3, y3, x4, y4) in zip(rectangles, rectangles[1:]):
        events.append((x1, 'start', y1))
        events.append((x4, 'end', y4))
    
    # Sort events by x-coordinate, and by y-coordinate for 'start' events
    events.sort(key=lambda x: (x[0], -1 if x[1] == 'start' else 1, x[2]))
    
    max_overlaps = 0
    current_overlaps = 0
    
    for x, event_type, y in events:
        if event_type == 'start':
            current_overlaps += 1
            max_overlaps = max(max_overlaps, current_overlaps)
        else:
            current_overlaps -= 1
    
    return max_overlaps

def main():
    rectangles = preprocess_rectangles()
    print(count_overlaps(rectangles))

if __name__ == "__main__":
    main()

==> case_study/7B_second_low/wrong_ut.txt <==
(*@\textbf{Input:}@*)
5
1 1 4 4
2 2 5 5
0 0 3 3
3 3 6 6
2 1 4 3

(*@\textbf{Generated expected output:}@*)
3
(*@\textbf{Buggy-code output:}@*)
3
(*@\textbf{Correct-reference output:}@*)
4


==> prompts/attack_idea.txt <==
<|im_start|>system
You are an expert Software Engineering Tester designing unit test to uncover the potential bugs.
<|im_end|>
<|im_start|>user
You will be given a competitive programming question and an observation about the problem, which will be used to generate code to solve the problem, you should brainstorm several attack ideas at the same idea level, which will unveil potential design flaws, security risks, and edge case predictions.
This is the problem:
```
{problem}
```
Here is the intelligent observation:
 ```
{observation}
```
Output format (VERY IMPORTANT):
(*@$\bullet$\hspace{0.5em}@*) Write one attack idea per line.
(*@$\bullet$\hspace{0.5em}@*) Start each line with a number and a dot, like:
    1. first attack idea
    2. second attack idea
    3. third attack idea
(*@$\bullet$\hspace{0.5em}@*) Do NOT add any extra text, headings, or explanations before or after the list.
Just output the numbered observations, nothing else.
<|im_end|>
<|im_start|>assistant


==> prompts/first_order_obs.txt <==
<|im_start|>system
You are an expert Python programmer. You will be given a competitive programming question. You will return several useful, non-obvious, and correct observations about the problem, like hints to solve the problem. List them as numbered points. You will NOT return any code. Be creative and go beyond obvious insights.
<|im_end|>
<|im_start|>user
This is the problem:
```
{problem}
```
Output format (VERY IMPORTANT):
(*@$\bullet$\hspace{0.5em}@*) Write one observation per line.
(*@$\bullet$\hspace{0.5em}@*) Start each line with a number and a dot, like:
    1. first observation
    2. second observation
    3. third observation
(*@$\bullet$\hspace{0.5em}@*) Do NOT add any extra text, headings, or explanations before or after the list.
Just output the numbered observations, nothing else.
<|im_end|>
<|im_start|>assistant

==> prompts/fix_code.txt <==
<|im_start|>system
You are an expert programmer designing code for competitive programming question.
<|im_end|>
<|im_start|>user
# Role
You are an expert Python Debugger and Algorithm Engineer. Your task is to fix the provided code which failed specific unit tests.

# Problem Description
```
{problem}
```
# The Buggy Code
```python
{failed_code}
```
Failure Report
The code failed the following test case(s). Note that the "Actual Execution Output" might contain a runtime error (Traceback) or simply an incorrect calculation result.
```
{failed_uts_text}
```
(*@\textbf{Debugging Instructions (Chain of Thought)}@*)
To fix the code correctly, you MUST follow these steps:
1. (*@\textbf{Analyze the Failure Type:}@*)
   (*@$\bullet$\hspace{0.5em}@*) Case A: Runtime Error (Traceback): If the output contains words like Error, Exception, or Traceback, identify strictly WHICH line caused the crash and WHY (e.g., index out of bounds, division by zero, recursion limit).
   (*@$\bullet$\hspace{0.5em}@*) Case B: Logical Error (Wrong Answer): If the code ran but produced different output than expected, compare the Expected vs Actual. Trace the logic to find where the calculation diverged.
2. (*@\textbf{Identify the Root Cause:}@*)
   (*@$\bullet$\hspace{0.5em}@*) Don't just look at the input values. Ask yourself: "What logical flaw in the algorithm allows this specific input to break the code?"
   (*@$\bullet$\hspace{0.5em}@*) Is it an edge case (e.g., N=1, empty list)?
   (*@$\bullet$\hspace{0.5em}@*) Is it a variable initialization issue?
3. (*@\textbf{Refine the Code:}@*)
   (*@$\bullet$\hspace{0.5em}@*) Fix the logic to handle the general case, not just the specific failed input.
   (*@$\bullet$\hspace{0.5em}@*) DO NOT simply add if input == ...: return ... (Hardcoding is strictly forbidden).
   (*@$\bullet$\hspace{0.5em}@*) Ensure all necessary libraries (e.g., sys, math) are imported.

(*@\textbf{Output Format}@*)
(*@\textbf{Analysis:}@*)
[Step 1 & 2: Explain the error type (Runtime/Logic) and the specific bug location]
(*@\textbf{Refined Code:}@*)
```
[The fully fixed, runnable code]
```
(*@\textbf{Let's think step by step to find the bug.}@*)
<|im_end|>
<|im_start|>assistant

==> prompts/idea_to_code.txt <==
<|im_start|>system
You are a helpful assistant help user solve problems. 
<|im_end|>
<|im_start|>user 
You need to write Python script based on the observations.  You should use input() to input and print() to output in your script. Your code should output the results based on the input read in, rather than generating the given test example.
This is the problem:
```
{problem}
```
Here are intelligent observations:
```
{second_order_observations}
```
<|im_end|>
<|im_start|>assistant

==> prompts/random_input.txt <==
<|im_start|>system
You are an expert Software Engineering Tester designing unit test to uncover the potential bugs.
<|im_end|>
<|im_start|>user
Your task is to generate EXACTLY {num_cases} NEW RANDOM and VALID test inputs for a competitive programming problem.
You should not repeat any example inputs in the problem.

(*@\textbf{Instructions (STRICT):}@*)
1. Each line represents ONE independent test input.
2. Each test input must strictly follow the input format and constraints of the problem.
3. Each line MUST start with the exact prefix: CASE|
4. After CASE|, output ONLY the raw input values in correct order. Do NOT include parameter names, variable labels, code, or any explanatory text.

(*@\textbf{Problem:}@*)


**Problem:**
```
{problem}
```
You MUST output in the following EXACT format:
CASE|```<input for test case>```
<|im_end|>
<|im_start|>assistant

==> prompts/reample_UT.txt <==
<|im_start|>system
You are a helpful assistant help user generate test examples for coding tasks. <|im_end|> 
<|im_start|>user 
Given a coding task, instead of providing the final script, your task is to generate a new test example (both input, output and explanation). 
This is the problem: 
```
{problem} 
```
You need to provide a new test example. A good test example should be completely accurate and conform to the problem's format requirements, while also possessing enough discriminative power to distinguish correct code from incorrect code. Before providing a test example, you must think carefully and reason step by step to derive an input and output you are very confident are correct. For example, start by designing an input you can reliably handle, then compute the output step by step. If you're unsure about the output, revise or re-design the input to ensure accuracy. Finally, after completing these previous thinking and derivation steps, you MUST put your final test example in the following format:
(*@\textbf{Test Input:}@*)
[input here]
(*@\textbf{Test Output:}@*)
[output here]
(*@\textbf{Explanation:}@*)
[explanation here]
<|im_end|>
<|im_start|>assistant

==> prompts/refine.txt <==
# Role
You are an expert in Competitive Programming. Your task is to regenerate the correct output for a given unit test input.

# Problem
```
{problem}
```

# Unit Test Input
```
{ut_input}
```

# Previous Attempt (for reference, may contain format issues or logical errors, please improve)
```
{previous_code}
```

```
{previous_ut}
```

# IMPORTANT INSTRUCTIONS
1. (*@\textbf{Roleplay:}@*) Act as a code execution engine.
2. (*@\textbf{Chain of Thought:}@*) You MUST write an "Explanation" section first. Trace the code logic step-by-step with the provided input.
3. (*@\textbf{Format:}@*) After the explanation, output the result inside a strict block.
4. Recompute strictly from the given input; if the input format seems off, do not invent missing data. Do NOT copy the previous attempt.
5. Match the EXAMPLE's output format exactly (spacing/line breaks/order); no brackets/commas unless shown; empty output (*@$\rightarrow$@*) blank line.

# Response Format
(*@\textbf{Explanation:}@*)
[Your step-by-step logic tracing here]

(*@\textbf{Test output:}@*)
[Raw Output Data ONLY]

(*@\textbf{Let's think step by step.}@*)


==> prompts/resample_code.txt <==
<|im_start|>system
You are a helpful assistant help user solve problems. 
<|im_end|>
<|im_start|>user 
You need to think first then write Python script. Use input() to input and print() to output.
This is the problem:
```
{problem}
```
<|im_end|>
<|im_start|>assistant 

==> prompts/second_order_obs.txt <==
<|im_start|>system
You are an expert Python programmer.
<|im_end|>
<|im_start|>user
You will be given an competitive programming question (problem specification) and several correct observations about the problem.
This is the problem:
```
{problem}
```
Here are the first-order observations:
```
{first_order_observations}
```
You will brainstorm several new, useful, and correct observations about the problem, derived from the given observations. You will NOT return any code. Be as creative as possible, going beyond what you think is intuitively correct.

Output format (VERY IMPORTANT):
(*@$\bullet$\hspace{0.5em}@*) Write one derived observation per line.
(*@$\bullet$\hspace{0.5em}@*) Start each line with a number and a dot, like:
    1. first derived observation
    2. second derived observation
    3. third derived observation
(*@$\bullet$\hspace{0.5em}@*) Do NOT add any extra text, headings, or explanations before or after the list.
Just output the numbered observations, nothing else.
<|im_end|>
<|im_start|>assistant:

==> prompts/ut_input.txt <==
<|im_start|>system
You are an expert Software Engineering Tester designing unit test to uncover the potential bugs.
<|im_end|>
<|im_start|>user
# Role
You are an expert Quality Assurance Engineer and Competitive Programmer. Your task is to generate a strict "Unit Test Input" based on a provided "Attack Idea".

# Problem Description
```
{problem}
```

# Attack Idea
```
{attack_idea}
```


# Instructions (Chain of Thought)
To ensure the generated input is valid and effective, follow these steps strictly:

1. (*@\textbf{Analyze Constraints \& Hidden Rules:}@*)
   (*@$\bullet$\hspace{0.5em}@*) Identify all explicit constraints (e.g., $1 \le N \le 10^5$, sum of weights < $10^9$, the string should be re).
   (*@$\bullet$\hspace{0.5em}@*) (*@\textbf{Crucial:}@*) Identify (*@\textit{implicit}@*) constraints in the text (e.g., "distinct integers", "connected graph", "permutation", "tree structure").
   (*@$\bullet$\hspace{0.5em}@*) List these constraints clearly in your explanation.

2. (*@\textbf{Map Attack to Constraints:}@*)
   (*@$\bullet$\hspace{0.5em}@*) How can you implement the `attack_idea` while strictly obeying ALL constraints listed above?
   (*@$\bullet$\hspace{0.5em}@*) If the attack requires a large number, ensure it fits within the variable limits.

3. (*@\textbf{Construct \& Verify:}@*)
   (*@$\bullet$\hspace{0.5em}@*) Construct the test case input step-by-step.
   (*@$\bullet$\hspace{0.5em}@*) (*@\textbf{Self-Correction:}@*) Check the generated input against the constraints one last time. Does the number of elements match $N$? Are the formats (spaces/newlines) correct?

4. (*@\textbf{Final Output:}@*)
   (*@$\bullet$\hspace{0.5em}@*) Produce the explanation, and finally the raw input block.
After constructing the input, explicitly show how it can be decomposed back into the components described in the problem. If you cannot show this, discard the input.

# Output Format
You must structure your response exactly as follows:

(*@\textbf{Explanation:}@*)
[Step 1: List constraints found in the problem...]
[Step 2: Reasoning on how to apply the attack idea within these constraints...]
[Step 3: Verification of the constructed input...]

(*@\textbf{Test Input:}@*)
[The raw input data ONLY. No comments. Strictly follow formatting.]
(*@\textbf{Let's think step by step.}@*)
<|im_end|>
<|im_start|>assistant

==> prompts/ut_output.txt <==
<|im_start|>system
You are an expert Software Engineering Tester designing unit test to uncover the potential bugs.
<|im_end|>
<|im_start|>user
# Role
You are an expert in Competitive Programming. Your specific task is to generate the correct output for a programming problem based on a unit test.

# Problem
```
{problem}
```

# Unit Test Input
```
{ut_input}
```


# IMPORTANT INSTRUCTIONS
1. (*@\textbf{Roleplay:}@*) Act as a code execution engine.
2. (*@\textbf{Chain of Thought:}@*) You MUST write an "Explanation" section first. Trace the code logic step-by-step with the provided input.
3. (*@\textbf{Format:}@*) After the explanation, output the result inside a strict block.
4. Use only the given unit test input; if it seems mismatched to the problem format, do not invent missing data.
5. Match the EXAMPLE's output format exactly (spacing/line breaks/order); no brackets/commas unless shown; empty output -> blank line.

# Response Format
(*@\textbf{Explanation:}@*)
[Your step-by-step logic tracing here]

(*@\textbf{Test output:}@*)
[Raw Output Data ONLY]
(*@\textbf{Let's think step by step.}@*)
<|im_end|>
<|im_start|>assistant
